The first Palomar Gattini-IR catalog of J-band light curves: construction and public data release

Palomar Gattini-IR (PGIR) is a wide-field, synoptic infrared time domain survey covering $\approx 15000$\,sq.\,deg. of the \textbf{accessible} sky at $\approx 1-3$\,night cadence to a depth of $J\approx 13.0$ and $\approx 14.9$\,Vega mag in and outside the Galactic plane, respectively. Here, we present the first data release of $J$-band light curves of 2MASS sources within the survey footprint covering approximately the first four years of operations. We describe the construction of the source catalog based on 2MASS point sources, followed by exposure filtering criteria and forced PSF photometry. The catalog contains light curves of $\approx 286$\,million unique sources with 2MASS magnitudes of $J < 15.5$\,mag, with a total of $\approx 50$\,billion photometric measurements and $\approx 20$\,billion individual source detections at signal-to-noise-ratio $> 3$. We demonstrate the photometric fidelity of the catalog by i) quantifying the magnitude-dependent accuracy and uncertainty of the photometry with respect to 2MASS and ii) comparing against forced PGIR aperture photometry for known variable sources. We present simple filtering criteria for selecting reliable photometric measurements as well as example \texttt{Python} notebooks for users. This catalog is textbf{one of} the largest compilation of nightly cadence, synoptic infrared light curves to date, comparable to those in the largest optical surveys, providing a stepping stone to upcoming infrared surveys in the coming decade.

==> revisions.txt <==
We thank the referee for a careful reading of the manuscript and for providing constructive feedback that improves the quality of the paper. We apologize for the delay in the re-submission since making the catalog available was limited by disk-related issues at the telescope. Below we respond to each of the referee's comments. All revisions made are bolded in the text.

================================

COMMENT

MAJOR COMMENTS:

Your catalog is superb, and very complementary to the VISTA Variables in the Via Lactea eXtended (VVVX) public survey work that maps the opposite side of the Galactic plane (Saito et al. 2024, arXiv:2406.16646), and to the UKIDSS GPS that maps the Northern plane of the Galaxy (Lucas et al. 2008, MNRAS). I strongly suggest that the abstract, introduction and summary need to be rephrased to be more inclusive (and fair) with previous works. Saying “This catalog is the largest compilation…” is simply not true. As examples, please see the astrometric/photometric VIRAC catalog published by Smith et al. 2018, MNRAS, and also the catalogs of light curves by Ferreira Lopes et al. 2020, MNRAS, and Molnar et al. 2022, MNRAS. You say “This catalog contains light curves of ~286 million…”, while Molnar et al. say “~490 million light curves from the VIRAC v2 astrometric and photometric catalogue”. The previous PGIR papers failed to cite some very relevant references, but you now have the ability to correct the oversight, recognizing previous works strengthens your own survey…

RESPONSE

Thank you for pointing these additional catalogs, we have now cited these references and included a brief description of them in the introduction. We have also corrected the claim from the "largest compilation" to "one of the largest" catalogs.

=================================

COMMENT 

MINOR COMMENTS:

The abstract says “covering ≈ 15000 sq. deg. of the sky”. I think that this is wrong, because as far as I understand the whole sky covers about 40000 sq.deg., and according to Figure 1 you are mapping more than half of that (the whole Northern hemisphere plus a fair fraction of the Southern sky). Please double check your numbers.

RESPONSE

Thanks for pointing this out,  the 15000 sq. deg. number is with respect to the visible sky during the 2-day cadence at any given epoch (approximately half of the total 30,000 sq. deg. footprint is visible in the night sky at any given time), and not referring to the entire observed sky of the catalog. This clarification is fixed on the paper by mentioning this footprint as the "accessible sky" for the 15000 sp. deg. number.

COMMENT

“The catalog will also be made available via a query-able interface on NOIRLab’s Astro Data Lab Service^5”. Please be more specific or give the correct link, because I could not see this in the link provided.

RESPONSE
Apologies for the delay, the catalog is now prepared (after delays due to local compute requirements) and being ingested by the NOIRLab database to be made available at the specified website. It should be available by the acceptance and publication of the paper

COMMENT

Last sentence, please give a reference when you mention the future IR surveys with the Nancy Roman Space Telescope, e.g., R. Paladini et al., 2023, arXiv:2307.07642.

RESPONSE
Thanks, the reference has been given in the revision.
